Radiative hydrodynamical simulations of super-Eddington accretion flow in tidal disruption event: the accretion flow and wind

One key question in tidal disruption events theory is that how much of the fallback debris can be accreted to the black hole. Based on radiative hydrodynamic simulations, we study this issue for efficiently `circularized' debris accretion flow. We find that for a black hole disrupting a solar type star, $15\%$ of the debris can be accreted for a $10^7$ solar mass ($M_\odot$) black hole. While for a $10^6M_\odot$ black hole, the value is $43\%$. We find that wind can be launched in the super-Eddington accretion phase regardless of the black hole mass. The maximum velocity of wind can reach $0.7c$ (with $c$ being speed of light). The kinetic power of wind is well above $10^{44} {\rm erg \ s^{-1}}$. The results can be used to study the interaction of wind and the circumnuclear medium around quiescent super-massive black holes.

==> readme.txt <==
% readme.txt
%
% RASTI journal LaTeX package
% v1.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% RAS Editorial Office, who can be contacted on publications@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 16 September 2022
%
% Copyright (C) Royal Astronomical Society 2022, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

rasti.cls           RASTI LaTeX document class
rasti.bst           RASTI BibTeX style

rasti_guide.pdf     User guide, PDF format
rasti_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal RAS Techniques and Instruments.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
